An Exploratory Study of Debugging Episodes

Many studies have long investigated how developers debug, shaping our understanding of debugging and helping motivate the creation of more effective tools. However, less is known about the typical progression of debugging in real world settings. In this study, we focus on characterizing debugging episodes from the moment at which developers first encounter a defect to the moment at which it is resolved. We investigate the typical duration and frequency of debugging episodes and the typical activities which occur. We observed developers by watching professional developers at work in live-streamed programming sessions. Using this data source, we curated 15 sessions in which 11 professional developers worked for 30 hours. We then systematically coded the debugging episodes and activities that occurred within these videos, yielding a dataset of 2137 debugging activities and 1407 programming activities. We found that debugging was frequent, even in programming work, occurring once every eight minutes. Debugging episodes vary greatly in time, with most being less than a few minutes and a few as more than 100 minutes. However, most debugging time is spent in long debugging episodes. We found no single activity that dominated debugging time, and long debugging episodes often involved many diverse activities. Finally, we found that,in terms of the activities developers did, programming and debugging were remarkably similar, particularly in the frequency of editing and browsing code.

==> script.txt <==
let debuggingOnlyVideos = ["downshift: fix bugs and support windowing with react virtualized", "Solving more Kap issues (Open Source contribution)", "curl development with Daniel #7", "OS hacking: Fixing IRC query bugs and shaving yaks", "The Joy of Coding - Episode 148"]
let getAllDebuggingEpisodes = ()=>{
    let debuggingSessions = window.dataset.map(video=>({
        title: video.videoTitle,
        episodes: video.annotations.filter(session=>session.title === "Debugging"),
    }))
    debuggingSessions = debuggingSessions.map(({title, episodes, sessionTotalTime})=>{
        let localSessions = [];
        const newSessions = []
        episodes.forEach(session=>{
            if (session.description.search("DF4:") > -1) {
                localSessions.push(session);
            } else {
                if (localSessions.length === 0) {
                    newSessions.push({
                        ...session,
                        totalTime: util.getDurationInSeconds(session.duration.end.time, session.duration.start.time),
                        id: title + session.id
                    })
                } else {
                    localSessions.push(session);
                    const completeSession = {
                        description: `${localSessions[0].description} \n ${localSessions[localSessions.length - 1].description} `,
                        id: title + localSessions[0].id,
                        subAnnotations: localSessions.map(session=>session.subAnnotations).flat(),
                        duration: {
                            start: localSessions[0].duration.start,
                            end: localSessions[localSessions.length - 1].duration.end
                        },
                        totalTime: localSessions.reduce((total,session)=>total + util.getDurationInSeconds(session.duration.end.time, session.duration.start.time), 0),
                        title
                    }
                    newSessions.push(completeSession);
                    localSessions = [];
                }
            }

        }
        )
        return {
            episodes: newSessions.sort((a,b)=>b.totalTime - a.totalTime),
            title,
        }
    }
    )
    return debuggingSessions.sort((a,b)=>(b.episodes.length - a.episodes.length)).flatMap(s=>s.episodes)
}

getAllDevelopmentEpisodes = ()=>{
    let video = window.dataset.map(video=>({
        title: video.videoTitle,
        episodes: video.annotations.sort((a,b)=>util.stringToSecondsFormat(a.duration.start.time) - util.stringToSecondsFormat(b.duration.start.time))
    }))

    let developmentEpisodes = video.map(({title, episodes})=>{
        let localSessions = [];
        const newSessions = [];

        for (const [index,episode] of episodes.entries()) {
            if (episode.title !== "Development")
                continue;
            localSessions.push({
                ...episode,
                title
            });

            if (index === episodes.length - 1 || episodes[index + 1]?.title === "Debugging" || (index === episodes.length - 2 && episodes[index + 1]?.title === "Irrelevant")) {
                const completeSession = localSessions.reduce((final,local)=>{
                    return {
                        id: local.title + local.id,
                        subAnnotations: [...final.subAnnotations, ...local.subAnnotations],
                        duration: {
                            start: localSessions[0].duration.start,
                            end: localSessions[localSessions.length - 1].duration.end
                        },
                        totalTime: final.totalTime + util.getDurationInSeconds(local.duration.end.time, local.duration.start.time)
                    }

                }
                , {
                    description: "",
                    subAnnotations: [],
                    totalTime: 0
                })
                localSessions = [];
                newSessions.push(completeSession);
            }

        }
        return {
            episodes: newSessions,
            title
        }
    }
    )
    let dev = developmentEpisodes.sort((a,b)=>b.episodes.length - a.episodes.length).flatMap(e=>e.episodes.sort((a,b)=>(b.totalTime - a.totalTime)))
    return dev
    //     dev.filter(episode=>!debuggingOnlyVideos.find(title=>episode.id.includes(title)))
}

getDebuggingAndDevelopmentEpisodes = ()=>{
    return window.dataset.map(video=>{
        return {
            sessionTime: video.videoLength,
            title: video.videoTitle,
            debugging: {
                episodes: video.annotations.filter(episode=>episode.title === "Debugging"),
                totalTime: video.annotations.filter(episode=>episode.title === "Debugging").reduce((a,b)=>a + util.getDurationInSeconds(b.duration.end.time, b.duration.start.time), 0)

            },
            development: {
                episodes: video.annotations.filter(episode=>episode.title === "Development"),
                totalTime: video.annotations.filter(episode=>episode.title === "Development").reduce((a,b)=>a + util.getDurationInSeconds(b.duration.end.time, b.duration.start.time), 0)
            }
        }
    }
    )

}
;

getAllinstancesOfActivity = (typeOfActivity)=>{
    const dataset = getDebuggingAndDevelopmentEpisodes();
    const reformActivity = (activity)=>{
        return {
            time: util.getDurationInSeconds(activity.duration.end.time, activity.duration.start.time),
            typeOfActivity: normalizeToEdit(activity.title, activity.description),
            description: activity.description
        }
    }
    return dataset.map(({debugging, development})=>{
        return {
            debugging: debugging.episodes.flatMap(({subAnnotations})=>subAnnotations.map(reformActivity).filter(subAnnotation=>subAnnotation.typeOfActivity.includes(typeOfActivity))),
            development: development.episodes.flatMap(({subAnnotations})=>subAnnotations.map(reformActivity).filter(subAnnotation=>subAnnotation.typeOfActivity.includes(typeOfActivity))),
        }

    }
    ).reduce((accumlate,current)=>{
        return {
            debugging: [...accumlate.debugging, ...current.debugging],
            programming: [...accumlate.programming, ...current.development]
        }
    }
    , ({
        debugging: [],
        programming: []
    }))

}

let searchForStringInsideDescription = (episodes,stringInclude,stringNotInclude)=>{
    const isFound = (description,string)=>description.search(string) > -1

    return episodes.filter(session=>{
        let doesInclude = true;
        let doesNotInclude = true;
        if (stringInclude.length > 0) {
            doesInclude = stringInclude.every(string=>isFound(session.description, string));
        }
        if (stringInclude.length > 0) {
            doesNotInclude = stringNotInclude.every(string=>!isFound(session.description, string));
        }

        return doesInclude && doesNotInclude;

    }
    )
}
// continue
let averageTimeOfDevelopmentEpisodes = ()=>{
    let devEpisodes = getAllDevelopmentEpisodes();
    const debuggingEpisodes = developmentFocuedEpisodes();
    devEpisodes = devEpisodes.filter(devEpisode=>debuggingEpisodes.find(debuggingEpisode=>{
        const str = devEpisode.id.substring(0, 20);
        const r = debuggingEpisode.id.includes(str)
        return r;
    }
    ));

    return devEpisodes;
}

let getSubAnnotationsTime = (episodes)=>{
    const allAnnotations = [];
    let debug = 0;
    let log = 0;
    episodes.forEach((episode,index)=>{
        const subAnnotationsTime = initSubAnnotations();
        const subAnnotationsOccurances = initSubAnnotations();
        episode.subAnnotations.forEach(({title, description, ...rest})=>{
            switch (title) {
            case "Interacting with a file of code(None)":
                subAnnotationsTime.None += util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                subAnnotationsOccurances.None++;
                break;
            case "Interacting with a file of code(Log)":
                //                 subAnnotationsTime.Log += util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                //                 subAnnotationsOccurances.Log++;
                //                 break;
            case "Interacting with a file of code(Breakpoint)":
                //                 subAnnotationsTime.Breakpoint += util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                //                 subAnnotationsOccurances.Breakpoint++;
                //                 break;
            case "Interacting with a file of code(Edit, Log)":
                //                 subAnnotationsTime.Edit_Log += util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                //                 subAnnotationsOccurances.Edit_Log++;
                //                 break;
            case "Interacting with a file of code(Edit, Breakpoint)":
                //                 subAnnotationsTime.Edit_Breakpoint += util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                //                 subAnnotationsOccurances.Edit_Breakpoint++;
                //                 break;
            case "Interacting with a file of code(Log, Breakpoint)":
                //                 subAnnotationsTime.Log_Breakpoint += util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                //                 onsOccurances.Log_Breakpoint++;
                //                 break;
            case "Interacting with a file of code(Edit)":
                subAnnotationsTime.Edit += util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                subAnnotationsOccurances.Edit++;
                break;
            case "Seeking information":
                subAnnotationsTime.Seeking_information += util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                subAnnotationsOccurances.Seeking_information++;
                break;
            case "Others":
                subAnnotationsTime.Others += util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                subAnnotationsOccurances.Others++;
                break;
            case "Testing the program and reading the outputs":
                if (description.includes("O6"))
                    log++;
                if (description.includes("O7"))
                    debug++
                if (description.includes("O6") || description.includes("O7")) {
                    subAnnotationsTime.instrumenting += util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                    subAnnotationsOccurances.instrumenting++;
                } else {
                    subAnnotationsTime.runningProgram += util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                    subAnnotationsOccurances.runningProgram++;
                }
                break;

            default:
                debugger ;
            }

        }
        )
        allAnnotations.push({
            id: episode.id,
            time: episode.totalTime,
            ...subAnnotationsTime,
            //             ...subAnnotationsOccurances
        })
    }
    )
    return allAnnotations;
}

let getSubAnnotationNext = (episodes,activity)=>{
    const subAnnotationsOccurances = initSubAnnotations();
    let count = 0;
    episodes.forEach((episode,index)=>{
        let i = 0;
        for (let {title, description, ...rest} of episode.subAnnotations) {
            const currentActivity = normalizeToEdit(title);
            i++;
            // we want to either have instrumenting with o6/o7 or a current activity that is euqual to the activity we are interested in
            if (activity === "instrumenting" && (!description.includes("O6") && !description.includes("O7"))) {
                continue;
            } else if (activity !== "instrumenting" && currentActivity !== activity)
                continue;

            const next = episode.subAnnotations[i];

            switch (next?.title) {
            case "Interacting with a file of code(None)":
                subAnnotationsOccurances.None++;
                count++;
                break;
            case "Interacting with a file of code(Log)":
            case "Interacting with a file of code(Breakpoint)":
            case "Interacting with a file of code(Edit, Log)":
            case "Interacting with a file of code(Edit, Breakpoint)":
            case "Interacting with a file of code(Log, Breakpoint)":
            case "Interacting with a file of code(Edit)":
                subAnnotationsOccurances.Edit++;
                count++;
                break;
            case "Seeking information":
                if (activity === next?.title)
                    break;
                subAnnotationsOccurances.Seeking_information++;
                count++;
                break;
            case "Others":
                subAnnotationsOccurances.Others++;
                count++;
                break;
            case "Testing the program and reading the outputs":
                if (activity === next?.title || activity == "instrumenting")
                    break;
                if (next.description.includes("O6") || next.description.includes("O7")) {
                    subAnnotationsOccurances.instrumenting++;
                    count++;
                } else {
                    subAnnotationsOccurances.runningProgram++;
                    count++;
                }
                break;

            default:
            }

        }

    }
    )
    return Object.fromEntries(Object.entries(subAnnotationsOccurances).filter(([k,v])=>v > 0).map(([k,v])=>([k, Math.round(v / count * 100)])));
}

let getAverageSubAnnotationsTime = (episodes)=>{
    const activitesTime = getSubAnnotationsTime(episodes);
    const average = activitesTime.map(({id, subAnnotationsOccurances, subAnnotationsTime})=>{
        let avg = {}
        for (const [key,value] of Object.entries(subAnnotationsOccurances)) {
            avg[key] = !isNaN(subAnnotationsTime[key] / value) ? subAnnotationsTime[key] / value : "";
        }
        return {
            id,
            ...avg
        }
    }
    )
    return average;
}

let firstOccurance = (episodes)=>{
    const allAnnotations = [];
    episodes.forEach((episode,index)=>{
        const subAnnotations = {};
        let count = [];
        for (let {title, duration, description} of episode.subAnnotations) {
            switch (title) {
            case "Interacting with a file of code(None)":
                if (count.includes(title))
                    continue;
                subAnnotations.Browsing = util.getDurationInSeconds(duration.start.time, episode.duration.start.time) / episode.totalTime * 100;
                count.push(title);
                break;
            case "Interacting with a file of code(Log)":

            case "Interacting with a file of code(Edit)":

            case "Interacting with a file of code(Breakpoint)":

            case "Interacting with a file of code(Edit, Log)":

            case "Interacting with a file of code(Edit, Breakpoint)":

            case "Interacting with a file of code(Log, Breakpoint)":
                if (count.includes("Edit"))
                    continue;
                subAnnotations.Editing = util.getDurationInSeconds(duration.start.time, episode.duration.start.time)
                count.push("Edit");
                break;
            case "Seeking information":
                if (count.includes(title))
                    continue;
                subAnnotations.Seeking_information = util.getDurationInSeconds(duration.start.time, episode.duration.start.time)
                count.push(title);
                break;
            case "Others":
                if (count.includes(title))
                    continue;
                subAnnotations.Others = util.getDurationInSeconds(duration.start.time, episode.duration.start.time)
                count.push(title);
                break;
            case "Testing the program and reading the outputs":
                if (count.includes(title))
                    continue;
                if (description.includes("O6") || description.includes("O7")) {
                    subAnnotations.Inspecting = util.getDurationInSeconds(duration.start.time, episode.duration.start.time);
                    count.push("Inspect");
                } else {
                    subAnnotations.Testing = util.getDurationInSeconds(duration.start.time, episode.duration.start.time)
                    count.push("Test");
                }

                break;

            default:
                debugger ;
            }
            if (count.length === 5)
                break;

        }
        allAnnotations.push({
            id: episode.id,
            time: episode.totalTime,
            ...subAnnotations
        })
    }
    )
    return allAnnotations;
}

let initSubAnnotations = ()=>({
    None: 0,
    Log: 0,
    Edit: 0,
    runningProgram: 0,
    Breakpoint: 0,
    Edit_Log: 0,
    Edit_Breakpoint: 0,
    Log_Breakpoint: 0,
    instrumenting: 0,
    Seeking_information: 0,
    Others: 0,
});
let normalizeToEdit = (activity,description)=>{
    switch (activity) {
    case "Interacting with a file of code(Log)":

    case "Interacting with a file of code(Edit)":

    case "Interacting with a file of code(Breakpoint)":

    case "Interacting with a file of code(Edit, Log)":

    case "Interacting with a file of code(Edit, Breakpoint)":

    case "Interacting with a file of code(Log, Breakpoint)":
        return "Interacting with a file of code(Edit)";
    case "Testing the program and reading the outputs":
        if (description.includes("O6") || description.includes("O7")) {
            return "Inspecting"
        } else {
            return "Testing"
        }
        break;
    default:
        return activity;
    }
}

// Data /////////////////////////////////////

let debuggingFocuedEpisodes = ()=>{
    const episodes = getAllDebuggingEpisodes();
    return searchForStringInsideDescription(episodes, ["DF8"], [])

}

let developmentFocuedDebuggingEpisodes = ()=>{
    const episodes = getAllDebuggingEpisodes();
    return searchForStringInsideDescription(episodes, ["DF6"], []).filter(episode=>!debuggingOnlyVideos.find(title=>episode.id.includes(title)))

}

let devVsDebugEpisodes = ()=>{
    const episodes = getAllDevelopmentEpisodes();
    return episodes.filter(episode=>!debuggingOnlyVideos.find(title=>episode.id.includes(title)))
        .map(episode=>{
            return {
                title: episode.title,
                simple: {
                    dev: simplesEpisodes(episode.development.episodes),
                    debug: simplesEpisodes(episode.debugging.episodes)
                },
                debugger: {
                    dev: episode.development.episodes.filter(e=>isDebuggerUsed(e)),
                    debug: episode.debugging.episodes.filter(e=>isDebuggerUsed(e))
                },
                log: {
                    dev: episode.development.episodes.filter(e=>isLogsUsed(e)),
                    debug: episode.debugging.episodes.filter(e=>isLogsUsed(e))
                },
                help: {
                    dev: seekHelpEpisodes(episode.development.episodes),
                    debug: seekHelpEpisodes(episode.debugging.episodes)
                },
                timeDistribution: seekHelpEpisodesTimeDistrubution([{
                    id: episode.title,
                    subAnnotations: episode.development.episodes.flatMap(e=>(e.subAnnotations.flat())),
                    totalTime: episode.development.totalTime
                }])

            }
        }
        )
}
getPrecentageOfDebugging = ()=>{
    let localEpisodes = getDebuggingAndDevelopmentEpisodes();
    localEpisodes = localEpisodes.map(video=>{
        return {
            ...video,
            debugging: {
                episodes: video.debugging.episodes,
                time: video.debugging.episodes.reduce((a,b)=>a + util.stringToSecondsFormat(b.duration.end.time) - util.stringToSecondsFormat(b.duration.start.time), 0),
            },
            development: {
                episodes: video.debugging.episodes,
                time: video.development.episodes.reduce((a,b)=>a + util.stringToSecondsFormat(b.duration.end.time) - util.stringToSecondsFormat(b.duration.start.time), 0),
            },

        }
    }
    )
    return localEpisodes.map(video=>{
        return {
            ...video,
            debuggingPrecentage: video.debugging.time / (video.debugging.time + video.development.time) * 100
        }
    }
    );
}

let precentageOfSuccessfulEdits = ()=>{
    let localEpisodes = getDebuggingAndDevelopmentEpisodes();
    localEpisodes = localEpisodes.map(video=>{
        return {
            ...video,
            debugging: {
                episodes: video.debugging.episodes,
                successfulEdits: searchForStringInsideDescription(video.debugging.episodes.flatMap(episode=>episode.subAnnotations), ["successful edit"], []),
                unsuccessfulEdits: searchForStringInsideDescription(video.debugging.episodes.flatMap(episode=>episode.subAnnotations), ["unsuccessful edit"], [])
            },
            development: {
                episodes: video.development.episodes,
                successfulEdits: searchForStringInsideDescription(video.development.episodes.flatMap(episode=>episode.subAnnotations), ["successful edit"], []),
                unsuccessfulEdits: searchForStringInsideDescription(video.development.episodes.flatMap(episode=>episode.subAnnotations), ["unsuccessful edit"], [])
            }
        };
    }
    );
    return localEpisodes;
}
;

let isLogsUsed = (episode)=>searchForStringInsideDescription(episode.subAnnotations, ["O6"], []).length > 0 || episode.subAnnotations.some(subAnnotation=>subAnnotation.title.includes("Log"))
let isSeekHelpUsed = (episode)=>episode.subAnnotations.some(subAnnotation=>subAnnotation.title.includes("Seeking information"))
let isDebuggerUsed = (episode)=>searchForStringInsideDescription(episode.subAnnotations, ["O7"], []).length > 0 || episode.subAnnotations.some(subAnnotation=>subAnnotation.title.includes("Breakpoint"))

let simplesEpisodes = (episodes)=>{
    const simplesEpisodes = episodes.filter(episode=>{
        if (isDebuggerUsed(episode)) {
            return false;
        }
        if (isLogsUsed(episode)) {
            return false;
        }
        if (isSeekHelpUsed(episode)) {
            return false
        }
        return true

    }
    );
    return simplesEpisodes.map(episode=>{
        return {
            ...episode,
            circle: episode.subAnnotations.filter(subAnnotation=>subAnnotation.description.includes("O1") || subAnnotation.description.includes("O2"))
        }
    }
    )
}

let instrumnetationEpisodes = (episodes)=>{
    const instrumnetationEpisodes = episodes.filter(episode=>(isDebuggerUsed(episode) || isLogsUsed(episode)));
    return instrumnetationEpisodes.map(episode=>{
        let timeUntilUsedOfInstrumentation = 0;
        for (const [_,subAnnotation] of episode.subAnnotations.entries()) {

            if (subAnnotation.title.includes("Breakpoint") || subAnnotation.title.includes("Log") || subAnnotation.description.includes("O6") || subAnnotation.description.includes("O7"))
                break;

            timeUntilUsedOfInstrumentation += util.stringToSecondsFormat(subAnnotation.duration.end.time) - util.stringToSecondsFormat(subAnnotation.duration.start.time);
        }
        return {
            ...episode,
            timeUntilUsedOfInstrumentation: (timeUntilUsedOfInstrumentation / episode.totalTime) * 100
        }
    }
    )

}

let seekHelpEpisodes = (episodes)=>{
    const seekHelpInstrumentation = episodes.filter(episode=>(isSeekHelpUsed(episode)));
    return seekHelpInstrumentation.map(episode=>{
        let timeUntilUsedOfSeekingHelp = 0;
        for (const [_,subAnnotation] of episode.subAnnotations.entries()) {

            if (subAnnotation.title.includes("Seeking information"))
                break;

            timeUntilUsedOfSeekingHelp += util.stringToSecondsFormat(subAnnotation.duration.end.time) - util.stringToSecondsFormat(subAnnotation.duration.start.time);
        }
        return {
            ...episode,
            timeUntilUsedOfSeekingHelp: (timeUntilUsedOfSeekingHelp / episode.totalTime) * 100
        }
    }
    )
}

let seekHelpEpisodesTimeDistrubution = (episodes)=>{
    return getSubAnnotationsTime(episodes).map((episode)=>{
        return {
            id: episode.id,
            files: (episode.Interacting_with_a_file_of_code_None + episode.Interacting_with_a_file_of_code_Edit) / episode.time,
            testing: (episode.Testing_the_program_and_reading_the_outputs + episode.Interacting_with_a_file_of_code_Breakpoint + episode.Interacting_with_a_file_of_code_Edit_Breakpoint + episode.Interacting_with_a_file_of_code_Edit_Log + episode.Interacting_with_a_file_of_code_Log_Breakpoint + episode.Interacting_with_a_file_of_code_Log) / episode.time,
            help: episode.Seeking_information / episode.time,
            others: episode.Others / episode.time
        }
    }
    )

}
let instrumnetationEpisodesTimeDistrubution = (episodes)=>{
    return getSubAnnotationsTime(episodes).map((episode)=>{
        return {
            id: episode.id,
            files: (episode.Interacting_with_a_file_of_code_None + episode.Interacting_with_a_file_of_code_Edit) / episode.time,
            testing: (episode.Testing_the_program_and_reading_the_outputs + episode.Interacting_with_a_file_of_code_Breakpoint + episode.Interacting_with_a_file_of_code_Edit_Breakpoint + episode.Interacting_with_a_file_of_code_Edit_Log + episode.Interacting_with_a_file_of_code_Log_Breakpoint + episode.Interacting_with_a_file_of_code_Log) / episode.time,
            help: episode.Seeking_information / episode.time,
            others: episode.Others / episode.time
        }
    }
    )

}

let simplesEpisodesDistrubution = (episodes)=>{
    return getSubAnnotationsTime(episodes).map((episode)=>{
        return {
            id: episode.id,
            files: (episode.Interacting_with_a_file_of_code_None + episode.Interacting_with_a_file_of_code_Edit) / episode.time,
            testing: (episode.Testing_the_program_and_reading_the_outputs + episode.Interacting_with_a_file_of_code_Breakpoint + episode.Interacting_with_a_file_of_code_Edit_Breakpoint + episode.Interacting_with_a_file_of_code_Edit_Log + episode.Interacting_with_a_file_of_code_Log_Breakpoint + episode.Interacting_with_a_file_of_code_Log) / episode.time,
            help: episode.Seeking_information / episode.time,
            others: episode.Others / episode.time
        }
    }
    )

}
let getFilesActivities = (typeOfEdit)=>{
    let fileNames = []
    let activities = getAllDebuggingEpisodes().map(e=>({
        id: e.id,
        subAnnotations: e.subAnnotations.filter(s=>s.title.includes("Interacting")),
        totalTime: e.totalTime
    })).map(e=>({
        ...e,
        subAnnotations: e.subAnnotations.map(({title, description, duration, ...r})=>({
            title,
            fileName: description.split("\n").find(e=>e.includes("IF1")).replaceAll(" ", ""),
            fileType: description.split("\n").find(e=>(e.includes("IF2") || e.includes("IF3") || e.includes("IF4"))).slice(0, 3),
            time: util.getDurationInSeconds(duration.end.time, duration.start.time)
        })),

    }))
    activites = activities.map(({id, subAnnotations, totalTime})=>{
        let localtime = 0;
        const m = new Map();
        subAnnotations.forEach(e=>{
            let titles = m.get(e.fileName.toLowerCase() + e.fileType) || []
            if (e.title.includes(typeOfEdit)) {
                titles.push(e.title);
                m.set(e.fileName.toLowerCase() + e.fileType, titles);
                localtime = localtime + e.time;
            }
        }
        )
        fileNames = [...fileNames, [...[...m.entries()].map(a=>a[0])]]
        console.log(m)
        return {
            id,
            SourceCode: [...m.entries()].filter(a=>a[0].includes("IF3")).length,
            Test: [...m.entries()].filter(a=>a[0].includes("IF2")).length,
            Config: [...m.entries()].filter(a=>a[0].includes("IF4")).length,
            visits: [...m.entries()].map(a=>(a[1].length)).reduce((a,b)=>a + b, 0),
            time: localtime,
            NumberOfFiles: m.size,
            EpsiodeTotalTime: totalTime
        }
    }
    )
    //      console.log(fileNames);
    return activites
}

let getDebuggingPresentage = ()=>getDebuggingAndDevelopmentEpisodes().map(video=>({
    debuggingPersentage: (video.debugging.totalTime) / (video.development.totalTime + video.debugging.totalTime) * 100,
    title: video.title

}))

getInfoAboutOthersActivity = (episodes)=>{
    othersActivity = episodes.flatMap(session=>session.subAnnotations).filter(({title})=>title === "Others");
    return othersActivity;
}

let compos = (episodes)=>episodes.filter(episode=>(isLogsUsed(episode) || isDebuggerUsed(episode)) && isSeekHelpUsed(episode))

//This get DevVsDebugging graph
let getActivitiesTimeForEachInstance = (episodes)=>{
    let activities = {
        name: "activities",
        children: [{
            name: "Browsing files of code",
            children: []
        }, {
            name: "Editing files of code",
            children: []
        }, {
            name: "Testing programs",
            children: []
        }, {
            name: "Inspecting programs",
            children: []
        }, {
            name: "Consulting external resources",
            children: []
        }, {
            name: "Other",
            children: []
        }, ]
    }

    episodes.forEach((episode,index)=>{
        episode.subAnnotations.forEach(({title, description, ...rest})=>{
            let time = 0;
            switch (title) {
            case "Interacting with a file of code(None)":
                time = util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                activities.children[0].children.push({
                    value: time,
                    name: ``
                });
                break;
            case "Interacting with a file of code(Log)":
            case "Interacting with a file of code(Breakpoint)":
            case "Interacting with a file of code(Edit, Log)":
            case "Interacting with a file of code(Edit, Breakpoint)":
            case "Interacting with a file of code(Log, Breakpoint)":
            case "Interacting with a file of code(Edit)":
                time = util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);

                activities.children[1].children.push({
                    value: time,
                    name: ``
                })
                break;
            case "Seeking information":
                time = util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                activities.children[4].children.push({
                    value: time,
                    name: ``
                });
                break;
            case "Others":
                time = util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                activities.children[5].children.push({
                    value: time,
                    name: ``
                });
                break;
            case "Testing the program and reading the outputs":
                if (description.includes("O6") || description.includes("O7")) {
                    time = util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                    activities.children[3].children.push({
                        value: time,
                        name: ``
                    });

                } else {
                    time = util.getDurationInSeconds(rest.duration.end.time, rest.duration.start.time);
                    activities.children[2].children.push({
                        value: time,
                        name: ``
                    });
                }
                break;

            default:
                debugger ;
            }
        }
        )

    }
    )
    return activities;
}

episodesGraphsStack = (episodes)=>{

    let e = getSubAnnotationsTime(episodes).sort((a,b)=>b.time - a.time);

    return e.map((ep,index)=>{
        let ar = [];
        for (const [key,value] of Object.entries(ep)) {
            if (key === "id" || key === "time")
                continue
            for (let i = 0; i < value; i++) {
                ar.push({
                    time: (ep.time / 60).toFixed(2),
                    activity: key,
                    episodes: index + 1
                })
            }
        }
        return ar;

    }
    )
}

let getQuestionsList = ()=>{
    let annotationsWithQuestions = window.selectedAnnotation.subAnnotations.filter(activity=>{
        if (activity.description.search("IF5") > 0 || activity.description.search("O5") > 0 || activity.description.search("U8") > 0)
            return true
        return false
    }
    );
    annotationsWithQuestions = annotationsWithQuestions.map(e=>{
        let index = e.description.search("IF5") & e.description.search("O5") & e.description.search("U8")
        let result = {
            id: e.id,
            title: e.title,
            questions: e.description.substring(index)
        }
        return result;
    }
    )
    console.log(annotationsWithQuestions.length)
    return annotationsWithQuestions;
}

// This generate the figure the presentage of activities throughout debugging episode

//first we need to initiate an array with objects keys from 0 to 100% increment with .5. Then we need to loop
// each debugging session and calculate the presentage of the duration for each .05. then pass that duratiin
// to a function and get all the activities in that duration
// then add these duration to the main object
let getOccurancesInEachPresentage = ()=>{
    let obj = new Map();
    episodes = getAllDebuggingEpisodes();
    episodes.forEach(e=>{
        let subAnno = e.subAnnotations;
        for (let i = 0; i < 300; i++) {
            let {start, end} = getDurationFromPresentage(i / 300, (i + 1) / 300, e.duration.start.time, e.totalTime);
            let activities = getActivitiesForDuration(start, end, subAnno);
            let summary = activities.map(a=>normalizeToEdit(a.title, a.description))
            let arr = obj.get((i + 1)) ?? [];
            obj.set((i + 1), [...arr, ...summary])
        }
    }
    )
    let finalarr = [];
    for ([key,value] of obj.entries()) {
        finalarr.push(getObjectWithcounts((key / 300) * 100, value))
    }
    return finalarr;
}
let getDurationFromPresentage = (fromPresentage,toPresentage,episodeStart,totalTime)=>{
    // calculate the time from the presentages
    let start = totalTime * fromPresentage + window.util.stringToSecondsFormat(episodeStart);
    let end = totalTime * toPresentage + window.util.stringToSecondsFormat(episodeStart);
    return {
        start,
        end
    }
}

let getActivitiesForDuration = (start,end,subAnnotations)=>{
    let activities = subAnnotations.filter(subAnnotation=>{
        const localStart = util.stringToSecondsFormat(subAnnotation.duration.start.time);
        const localEnd = util.stringToSecondsFormat(subAnnotation.duration.end.time);
        // 1 -> includes activities that start after or in same time as the start boundry but does not start after the end time.
        // 2-> include activities that ends before the end boundry and may go beyound that
        return start <= localStart && end >= localStart || localStart <= end && localEnd >= end;
    }
    )
    return activities;
}
let getObjectWithcounts = (id,activities)=>{
    return {
        id: Number(id.toFixed(3) / 100),
        "Browsing a file of code": activities.filter(a=>a.includes("None")).length,
        "Editing a file of code": activities.filter(a=>a.includes("Edit")).length,
        "Consulting external resources": activities.filter(a=>a.includes("Seeking")).length,
        "Inspecting program": activities.filter(a=>a.includes("Inspecting")).length,
        "Testing program": activities.filter(a=>a.includes("Testing")).length,
        "Other": activities.filter(a=>a.includes("Others")).length,
        //         "Browsing files of code": 0,
        //         "Editing files of code": 0,
        //         "Consulting external resources": 0,
        //         "Inspecting programs": 0,
        //         "Testing programs": 0,
        //         "Other":0
    }
}

let debuggingFrequancey = ()=>{
    const videos = window.dataset;
    return videos.flatMap(({annotations, videoTitle})=>{
        return annotations.sort((a,b)=>util.stringToSecondsFormat(a.duration.start.time) - util.stringToSecondsFormat(b.duration.start.time)).map((anno,index)=>{

            if (!(annotations[index + 1]?.title === "Debugging" && anno.title === "Development"))
                return {
                    time: -1
                };
            return {
                time: util.getDurationInSeconds(anno.duration.end.time, anno.duration.start.time),
                videoTitle
            }
        }
        ).filter(n=>n.time > -1)
    }
    )
}

let debugStartAndEnd = ()=>{

    return getAllDebuggingEpisodes().map(episode=>{
        return {
            programingDefect: episode.description.search("DF6:") > -1 ? 1 : 0,
            reportedDefect: episode.description.search("DF8:") > -1 ? 1 : 0,
            Fixed: episode.description.search("DF1:") > -1 ? 1 : 0,
            CannotReproduce: episode.description.search("DF5:") > -1 ? 1 : 0,
            No: episode.description.search("DF3:") > -1 ? 1 : 0,
            time: episode.totalTime
        }

    }
    )
}

let debuggingEpisodeHistogram = ()=>{
    return getAllDebuggingEpisodes().sort((a,b)=>a.totalTime - b.totalTime).map((e,i)=>{
        return {
            name: i + 1,
            value: e.totalTime / 60,
            type: e.description.search("DF6:") > -1 ? "gray" : "black"
        }

    }
    )

}
let getDebuggingSessionsLasted = (from,to)=>getAllDebuggingEpisodes().filter(episodes=>episodes.totalTime > from && episodes.totalTime <= to);

let activitiesOccurancePlot = (episdoes=getAllDebuggingEpisodes())=>{

    return episdoes.flatMap(({subAnnotations})=>{
        activities = subAnnotations.flatMap(({title, description})=>normalizeToEdit(title, description))
        return [{
            x: .1,
            y: activities.filter(a=>a.includes("None")).length
        }, //"Browsing a file of code"
        {
            x: .2,
            y: activities.filter(a=>a.includes("Edit")).length
        }, //"Editing a file of code"
        {
            x: .3,
            y: activities.filter(a=>a.includes("Seeking")).length
        }, //"Consulting external resources"
        {
            x: .4,
            y: activities.filter(a=>a.includes("Inspecting")).length
        }, //"Inspecting program"
        {
            x: .5,
            y: activities.filter(a=>a.includes("Testing")).length
        }, //"Testing program"
        {
            x: .6,
            y: activities.filter(a=>a.includes("Others")).length
        }, //"Other"
        ]
    }
    )

}

let activitiesTimePlot = (episdoes=getAllDebuggingEpisodes())=>{

    return episdoes.flatMap(({subAnnotations})=>{
        activities = subAnnotations.flatMap(({title, description, duration})=>({
            title: normalizeToEdit(title, description),
            time: util.getDurationInSeconds(duration.end.time, duration.start.time)
        }))
        return [activities.filter(a=>a.title.includes("None")).map(a=>({
            x: .1,
            y: a.time
        })), activities.filter(a=>a.title.includes("Edit")).map(a=>({
            x: .2,
            y: a.time
        })), activities.filter(a=>a.title.includes("Seeking")).map(a=>({
            x: .3,
            y: a.time
        })), activities.filter(a=>a.title.includes("Inspecting")).map(a=>({
            x: .4,
            y: a.time
        })), activities.filter(a=>a.title.includes("Testing")).map(a=>({
            x: .5,
            y: a.time
        })), activities.filter(a=>a.title.includes("Others")).map(a=>({
            x: .6,
            y: a.time
        })), ]
    }
    ).filter(a=>a.length > 0).flat()
}

let beanplotPortion = (g1,tit1,g2,tit2)=>{
    let group1 = getSubAnnotationsTime(g1).map(({id, Log, Breakpoint, Edit_Breakpoint, Edit_Log, Log_Breakpoint, ...e})=>e)
    let group2 = getSubAnnotationsTime(g2).map(({id, Log, Breakpoint, Edit_Breakpoint, Edit_Log, Log_Breakpoint, ...e})=>(e))
    let result = group1.flatMap(e=>{
        return [{
            "activity.part": `Editing ${tit1}`,
            presentage: Math.round((e.Edit / e.time * 100))
        }, {
            "activity.part": `Browsing ${tit1}`,
            presentage: Math.round(e.None / e.time * 100)
        }, {
            "activity.part": `Testing ${tit1}`,
            presentage: Math.round(e.runningProgram / e.time * 100)
        }, {
            "activity.part": `Inspecting ${tit1}`,
            presentage: Math.round(e.instrumenting / e.time * 100)
        }, {
            "activity.part": `Consulting ${tit1}`,
            presentage: Math.round(e.Seeking_information / e.time * 100)
        }, {
            "activity.part": `Other ${tit1}`,
            presentage: Math.round(e.Other / e.time * 100)
        }]
    }
    );
    let result2 = group2.flatMap(e=>{
        return [{
            "activity.part": `Editing ${tit2}`,
            presentage: Math.round((e.Edit / e.time * 100))
        }, {
            "activity.part": `Browsing ${tit2}`,
            presentage: Math.round(e.None / e.time * 100)
        }, {
            "activity.part": `Testing ${tit2}`,
            presentage: Math.round(e.runningProgram / e.time * 100)
        }, {
            "activity.part": `Inspecting ${tit2}`,
            presentage: Math.round(e.instrumenting / e.time * 100)
        }, {
            "activity.part": `Consulting ${tit2}`,
            presentage: Math.round(e.Seeking_information / e.time * 100)
        }, {
            "activity.part": `Other ${tit2}`,
            presentage: Math.round(e.Other / e.time * 100)
        }]
    }
    );

    return [...result, ...result2].map(e=>({
        ...e,
        presentage: e.presentage || 0,
    }));
}

let beanplotTimeEachInstance = (g1,tit1,g2,tit2)=>{
    let group1 = getActivitiesTimeForEachInstance(g1)
    let group2 = getActivitiesTimeForEachInstance(g2)
    let result = group1.children.flatMap(e=>{
        return e.children.map(y=>{
            return {
                "activity.part": `${e.name.split(" ")[0]} 1`,
                duration: y.value
            }
        }
        )
    }
    );
    let result2 = group2.children.flatMap(e=>{
        return e.children.map(y=>{
            return {
                "activity.part": `${e.name.split(" ")[0]} 2`,
                duration: y.value
            }
        }
        )
    }
    );

    return [...result, ...result2].map(e=>({
        ...e,
        duration: e.duration || 0,
    }));
}

let beanplotFirstOccurance = (g1,tit1,g2,tit2)=>{
    let group1 = firstOccurance(g1).map(({id, Log, Breakpoint, Edit_Breakpoint, Edit_Log, Log_Breakpoint, ...e})=>e)
    let group2 = firstOccurance(g2).map(({id, Log, Breakpoint, Edit_Breakpoint, Edit_Log, Log_Breakpoint, ...e})=>(e))
    let result = group1.flatMap(e=>{
        return [{
            "activity.part": `Editing ${tit1}`,
            time: e.Editing
        }, {
            "activity.part": `Browsing ${tit1}`,
            time: e.Browsing
        }, {
            "activity.part": `Testing ${tit1}`,
            time: e.Testing
        }, {
            "activity.part": `Inspecting ${tit1}`,
            time: e.Inspecting
        }, {
            "activity.part": `Consulting ${tit1}`,
            time: e.Seeking_information
        }, {
            "activity.part": `Other ${tit1}`,
            time: e.Others
        }]
    }
    );
    let result2 = group2.flatMap(e=>{
        return [{
            "activity.part": `Editing ${tit2}`,
            time: e.Editing
        }, {
            "activity.part": `Browsing ${tit2}`,
            time: e.Browsing
        }, {
            "activity.part": `Testing ${tit2}`,
            time: e.Testing
        }, {
            "activity.part": `Inspecting ${tit2}`,
            time: e.Inspecting
        }, {
            "activity.part": `Consulting ${tit2}`,
            time: e.Seeking_information
        }, {
            "activity.part": `Other ${tit2}`,
            time: e.Others
        }]
    }
    );

    return [...result, ...result2].filter(e=>(e.time));
}

let episodesReducers = (epsides)=>epsides.map(({subAnnotations, totalTime})=>({
    subAnnotations,
    totalTime
})).reduce((a,b)=>{

    return {
        subAnnotations: [...b.subAnnotations, ...a.subAnnotations],
        totalTime: a.totalTime + b.totalTime

    }
}
, {
    subAnnotations: [],
    totalTime: 0
})

let barChartPortion = (g1,tit1,g2,tit2)=>{
    let group1 = getSubAnnotationsTime(g1).map(({id, Log, Breakpoint, Edit_Breakpoint, Edit_Log, Log_Breakpoint, ...e})=>e)
    let group2 = getSubAnnotationsTime(g2).map(({id, Log, Breakpoint, Edit_Breakpoint, Edit_Log, Log_Breakpoint, ...e})=>(e))
    let result = group1.flatMap(e=>{
        return [{
            "activity": `Editing`,
            group: tit1,
            presentage: Math.round((e.Edit / e.time * 100))
        }, {
            "activity": `Browsing`,
            group: tit1,
            presentage: Math.round(e.None / e.time * 100)
        }, {
            "activity": `Testing`,
            group: tit1,
            presentage: Math.round(e.runningProgram / e.time * 100)
        }, {
            "activity": `Inspecting`,
            group: tit1,
            presentage: Math.round(e.instrumenting / e.time * 100)
        }, {
            "activity": `Consulting`,
            group: tit1,
            presentage: Math.round(e.Seeking_information / e.time * 100)
        }, {
            "activity": `Other`,
            group: tit1,
            presentage: Math.round(e.Others / e.time * 100)
        }]
    }
    );
    let result2 = group2.flatMap(e=>{
        return [{
            "activity": `Editing`,
            group: tit2,
            presentage: Math.round((e.Edit / e.time * 100))
        }, {
            "activity": `Browsing`,
            group: tit2,
            presentage: Math.round(e.None / e.time * 100)
        }, {
            "activity": `Testing`,
            group: tit2,
            presentage: Math.round(e.runningProgram / e.time * 100)
        }, {
            "activity": `Inspecting`,
            group: tit2,
            presentage: Math.round(e.instrumenting / e.time * 100)
        }, {
            "activity": `Consulting`,
            group: tit2,
            presentage: Math.round(e.Seeking_information / e.time * 100)
        }, {
            "activity": `Other`,
            group: tit2,
            presentage: Math.round(e.Others / e.time * 100)
        }]
    }
    );

    return [...result, ...result2].map(e=>({
        ...e,
        presentage: e.presentage || 0,
    }));
}


let getVideoDebuggingAndPRogramming = () => {
    return getPrecentageOfDebugging().map(video =>{

        return {
            id: video.title,
            type: debuggingOnlyVideos.includes(video.title) ? "reported": "inserted",
            sessionTime: video.sessionTime,
            debuggingTime: video.debugging.time,
            programming: video.development.time,
        }
    })
}
